Study of the rare decays of $B^0_s$ and $B^0$ into muon pairs from data collected during the LHC Run 1 with the ATLAS detector

A study of the decays $B^0\to \mu^+\mu^-$ and $B^0_s\to \mu^+\mu^-$ has been performed using data corresponding to an integrated luminosity of $25$ fb$^{-1}$ of $7$ TeV and $8$ TeV proton--proton collisions collected with the ATLAS detector during the LHC Run 1. For $B^0$, an upper limit on the branching fraction is set at ${\cal B}(B^0 \to \mu^+\mu^-) < 4.2 \times 10^{-10}$ at $95\%$ confidence level. For $B^0_s$, the branching fraction ${\cal B}(B^0_s \to \mu^+\mu^-) = \left( 0.9^{+1.1}_{-0.8} \right) \times 10^{-9}$ is measured. The results are consistent with the Standard Model expectation with a $p$-value of $4.8\%$, corresponding to $2.0$ standard deviations.

==> Metadata.txt <==
a:
Title
Study of the rare decays of $B^0_s$ and $B^0$ into muon pairs 
from data collected during the LHC Run 1 with the ATLAS detector

Abstract
A study of the decays  $B^0\to \mu^+\mu^-$ and $B^0_s\to \mu^+\mu^-$
has been performed using data corresponding to an integrated luminosity of 
$25$ fb$^{-1}$ of $7$ TeV and $8$ TeV proton--proton collisions collected
with the ATLAS detector during the LHC Run 1.
For $B^0$, an upper limit on the branching fraction is set at
${\cal B}(B^0 \to \mu^+\mu^-) < 4.2 \times 10^{-10}$ 
at $95\%$ confidence level.
For $B^0_s$, the branching fraction 
${\cal B}(B^0_s \to \mu^+\mu^-) = \left( 0.9^{+1.1}_{-0.8} \right) \times 10^{-9}$ 
is measured. 
The results are consistent with the Standard Model expectation 
with a $p$-value of $4.8\%$, corresponding to 
$2.0$ standard deviations.


b:
EPJC Format:

Title
Study of the rare decays of B<sup>0</sup> and B<sup>0</sup><sub>s</sub> 
into muon pairs from data collected during the LHC Run 1 with the ATLAS detector

Abstract
A study of the decays B<sup>0</sup> → μ<sup>+</sup>μ<sup>-</sup>
and B<sup>0</sup><sub>s</sub> → μ<sup>+</sup>μ<sup>-</sup>
has been performed using data
corresponding to an integrated luminosity of 25 fb<sup>-1</sup> 
of 7 TeV and 8 TeV proton-proton collisions collected
with the ATLAS detector during the LHC Run 1.
For B<sup>0</sup>, an upper limit on the branching fraction is set at
B(B<sup>0</sup> → μ<sup>+</sup>μ<sup>-</sup>) < 
4.2 10<sup>-10</sup> at 95% confidence level.
For B<sup>0</sup><sub>s</sub>, the branching fraction 
B(B<sup>0</sup><sub>s</sub> → μ<sup>+</sup>μ<sup>-</sup> ) = 
(0.9<sup>+1.1</sup><sub>-0.8</sub>) 10<sup>-9</sup> is measured. 
The results are consistent with the Standard Model expectation with a p-value
of 4.8%, corresponding to 2.0 standard deviations.

c:
Comments: 29 pages plus author list + cover pages (46 pages total), 9 figures, 5 tables, submitted to Eur. Phys. J. C., regular article. All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/BPHY-2012-01/ 

d:
CERN-EP-2016-064

To be submitted to: Eur. Phys. J. C.



